Are Home Security Systems Reliable?

Home security systems have become increasingly popular since they provide an additional layer of protection and peace of mind. These systems typically include battery-powered motion sensors, contact sensors, and smart locks. Z-Wave is a very popular wireless communication technology for these low-power systems. In this paper, we demonstrate two new attacks targeting Z-Wave devices. First, we show how an attacker can remotely attack Z-Wave security devices to increase their power consumption by three orders of magnitude, reducing their battery life from a few years to just a few hours. Second, we show multiple Denial of Service (DoS) attacks which enables an attacker to interrupt the operation of security systems in just a few seconds. Our experiments show that these attacks are effective even when the attacker device is in a car 100 meters away from the targeted house.

==> conferences.txt <==
MobiHoc March
WiSec Feb

